Compact groups of dwarf galaxies in TNG50: late hierarchical assembly and delayed stellar build-up in the low-mass regime

Compact groups of dwarf galaxies (CGDs) have been observed at low redshifts ($z<0.1$) and are direct evidence of hierarchical assembly at low masses. To understand the formation of CGDs and the galaxy assembly in the low-mass regime, we search for analogues of compact (radius $\leq 100$ kpc) groups of dwarfs ($7 \leq \log[M_{\ast}/{\rm M}_\odot] \leq 9.5$) in the IllustrisTNG highest-resolution simulation. Our analysis shows that TNG50-1 can successfully produce CGDs at $z=0$ with realistic total and stellar masses. We also find that the CGD number density decreases towards the present, especially at $z \lesssim 0.26$, reaching $n \approx 10^{-3.5}$ $\rm cMpc^{-3}$ at $z = 0$. This prediction can be tested observationally with upcoming surveys targeting the faint end of the galaxy population and is essential to constrain galaxy evolution models in the dwarf regime. The majority of simulated groups at $z \sim 0$ formed recently ($\lesssim 1.5 \ \rm Gyr$), and CGDs identified at $z \leq 0.5$ commonly take more than 1 Gyr to merge completely, giving origin to low- to intermediate-mass ($8 \leq \log[M_{\ast}/{\rm M}_\odot] \leq 10$) normally star-forming galaxies at $z=0$. We find that halos hosting CGDs at $z = 0$ formed later when compared to halos of similar mass, having lower stellar masses and higher total gas fractions. The simulations suggest that CGDs observed at $z \sim 0$ arise from a late hierarchical assembly in the last $\sim 3$ Gyr, producing rapid growth in total mass relative to stellar mass and creating dwarf groups with median halo masses of $\sim 10^{11.3}$ $\rm M_\odot$ and B-band mass-to-light ratios mostly in the range $10 \lesssim M/L \lesssim 100$, in agreement with previous theoretical and observational studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
